Diffusion Priors for Plasma Tomography: Bayesian Data-Driven Methods Applied to Soft X-Ray Reconstruction

Plasma emissivity reconstruction from tomographic data is a severely ill-posed problem. Established approaches rely on penalized likelihood formulations (including Bayesian ones) or, more recently, deep learning. The former are robust, but their performance is limited by the expressiveness of the employed regularization/prior. The latter can reduce computation time, but are typically tied to the diagnostic configuration used for training, and uncertainty quantification is usually not available. We propose using diffusion models to enhance the expressiveness of the prior used in plasma tomographic reconstruction. We learn the prior by training a neural network on realistic synthetic data, then use the DiffPIR algorithm to perform posterior sampling, combining the prior with the likelihood of a given reconstruction problem. As learning and reconstruction are decoupled, the learned prior is agnostic to the diagnostic configuration. We conduct a phantom-based study, applying DiffPIR to three soft X-ray diagnostics of the TCV tokamak: RADCAM's SXR, the planned DMPX upgrade, and Pilatus. For SXR and DMPX, we show that DiffPIR, despite not relying on the magnetic equilibrium, can outperform an equilibrium-informed Bayesian approach that anisotropically promotes smoothness along flux surfaces. For the single-camera Pilatus, we propose DiffRD, an equilibrium-informed modification of DiffPIR that outperforms the other methods. We show that uncertainty quantification based on the variability of the posterior samples is more informative about the localization of reconstruction errors than that of the anisotropic Bayesian baseline. We also discuss the sensitivity of the learned prior to out-of-distribution data. Finally, we apply DiffPIR to experimental SXR data; the obtained reconstructions are consistent with the magnetic equilibrium, even though the equilibrium does not enter the reconstruction.

==> Figures/posterior_sampling_process/sxr_tomo_data.csv <==
y_true,y_noisy
2.788565,2.8855743
3.74752,4.828207
4.133726,4.047701
4.3185883,4.7431183
4.663682,3.7014825
5.0857224,5.412215
5.5003567,5.1756363
5.8700957,5.4613333
6.1760163,6.4399986
6.4083824,5.7707076
6.5554867,5.7244234
6.58534,6.4336834
6.4689713,6.422686
6.1526494,6.252268
5.6112638,5.0510473
4.943555,5.872384
4.2475643,3.8903048
3.5479436,3.8919961
2.8509307,3.249346
2.1989493,2.1822484
6.954749,7.700615
7.1120677,6.853813
7.199997,7.072949
7.2263207,7.963629
7.1656537,7.002635
6.94454,6.3645587
6.5149493,7.692515
5.859603,5.5133796
5.037343,5.1292143
4.154295,3.56254
3.3360898,2.4346561
2.615329,1.8249506
2.0009165,2.4202514
1.484765,2.1943552
1.0500623,1.3735306
0.6436299,0.85626614
0.23181352,-0.56280684
0.018916024,0.3300885
0.0,0.8449018
0.0,-0.33240193
0.05292495,0.52419627
0.20802225,0.24718499
0.34951663,0.3918448
0.4505701,0.38015515
0.56035906,0.7261393
0.69969547,0.4052074
0.90342677,0.36728203
1.2093768,1.2570747
1.6679269,1.5005809
2.3124068,2.049508
3.1124005,2.6735878
3.9498768,4.1467924
4.6382008,4.7201805
5.0350842,4.936243
5.1192923,5.6244993
4.98031,4.3061876
4.7365737,4.5616875
4.479618,4.157484
4.2558813,4.479273
4.0723214,3.8037665
8.658493,9.279653
9.127061,8.719763
9.591926,9.717001
10.042899,9.829269
10.47507,11.027255
10.837166,10.285767
11.118018,11.395182
11.316969,10.674642
11.415356,11.224566
11.409413,11.666387
11.287764,11.337858
11.0582485,11.187562
10.728959,10.9098
10.312498,11.451833
9.818965,9.830638
9.260437,10.051816
8.649246,8.069656
7.986898,8.461094
7.3059053,7.0772314
6.618429,6.998703
0.95698696,0.66764545
1.6548162,1.3023057
2.9393578,2.577664
4.430597,4.177066
5.3547087,5.1347837
5.733691,5.524606
6.0337644,6.120834
6.319555,6.540895
6.499381,6.75283
6.547332,5.9389277
6.4757543,6.339818
6.295761,6.434036
6.021642,5.301734
5.6984005,5.37524
5.5593762,5.596811
5.786365,5.8833046
4.7150106,5.0130167
2.2019207,2.3180225
0.67073876,1.2414715
0.14158672,-0.19926679

